A Hybrid Approach to Secure Function Evaluation Using SGX

A protocol for two-party secure function evaluation (2P-SFE) aims to allow the parties to learn the output of function $f$ of their private inputs, while leaking nothing more. In a sense, such a protocol realizes a trusted oracle that computes $f$ and returns the result to both parties. There have been tremendous strides in efficiency over the past ten years, yet 2P-SFE protocols remain impractical for most real-time, online computations, particularly on modestly provisioned devices. Intel's Software Guard Extensions (SGX) provides hardware-protected execution environments, called enclaves, that may be viewed as trusted computation oracles. While SGX provides native CPU speed for secure computation, previous side-channel and micro-architecture attacks have demonstrated how security guarantees of enclaves can be compromised. In this paper, we explore a balanced approach to 2P-SFE on SGX-enabled processors by constructing a protocol for evaluating $f$ relative to a partitioning of $f$. This approach alleviates the burden of trust on the enclave by allowing the protocol designer to choose which components should be evaluated within the enclave, and which via standard cryptographic techniques. We describe SGX-enabled SFE protocols (modeling the enclave as an oracle), and formalize the strongest-possible notion of 2P-SFE for our setting. We prove our protocol meets this notion when properly realized. We implement the protocol and apply it to two practical problems: privacy-preserving queries to a database, and a version of Dijkstra's algorithm for privacy-preserving navigation. Our evaluation shows that our SGX-enabled SFE scheme enjoys a 38x increase in performance over garbled-circuit-based SFE. Finally, we justify modeling of the enclave as an oracle by implementing protections against known side-channels.

==> figures/eval/results.txt <==
# Columns separated by '-' are the different configuration types
# type         mil                  dj                              db
#
# Row key
# =======
# x - was never implemented
# d - did not finish / would not run
# i - look elsewhere for value
naive_avg 113 111 116 121 - 112 111 112 117 119 125 412.8 - 123 116 117 116.4 146
naive_ci  3.09 2.09 3.69 1.89 - 4.23 3.44 2.31 2.10 2.00 2.16 2.320 - 4.86 3.52 1.16 1.027 1.49
naive_per 3 2 3 2 - 4 3 2 2 2 2 0.6 - 4 3 1 0.9 1

sgx_avg 114 110 114 121 - 118 115 120 128 133 343.9 21211 - i i i i i
sgx_ci  2.75 1.93 3.39 1.96 - 4.83 2.97 3.96 1.90 1.98 2.411 5.5302 - i i i i i
sgx_per 2 2 3 2 - 4 3 3 1 1 0.7 0.03 - i i i i i

hybrid_avg x x x x - 1814 1820 2333 6560 23330 51670 215940 - 18250 45020 112800 351800 1690000
hybrid_ci  x x x x - 3.988 4.126 5.748 12.59 54.83 56.64 202.82 - 40.90 62.00 257.00 767.00 2150.00
hybrid_per x x x x - 0.2 0.2 0.2 0.2 0.2 0.1 0.09 - 0.2 0.1 0.2 0.2 0.1

gc_avg 697 1640 5468 82960 - 1086 4788 20023 78905 122990 1972700 d - 327390 631200 d d d
gc_ci 13.9 15.9 11.01 328.4 - 4.080 5.111 3.0798 11.922 11.6276 703.21 d - 48.552 329.62 d d d
gc_per 2 1 0.2 0.4 - 0.4 0.1 0.02 0.02 0.009 0.04 d - 0.01 0.05 d d d

o1_avg i i i i - i i i i i i i - 1663.0 3218.6 8300.1 31037 91919
o1_ci  i i i i - i i i i i i i - 1.4297 2.7672 4.1554 15.694 34.683
o1_per i i i i - i i i i i i i - 0.09 0.09 0.05 0.05 0.04

o2_avg i i i i - i i i i i i i - 150.9 224 356.2 1398 3538.5
o2_ci  i i i i - i i i i i i i - 1.080 2.20 1.182 1.509 0.99496
o2_per i i i i - i i i i i i i - 0.7 1 0.3 0.1 0.03

